In-Hand 3D Object Scanning from an RGB Sequence

We propose a method for in-hand 3D scanning of an unknown object with a monocular camera. Our method relies on a neural implicit surface representation that captures both the geometry and the appearance of the object, however, by contrast with most NeRF-based methods, we do not assume that the camera-object relative poses are known. Instead, we simultaneously optimize both the object shape and the pose trajectory. As direct optimization over all shape and pose parameters is prone to fail without coarse-level initialization, we propose an incremental approach that starts by splitting the sequence into carefully selected overlapping segments within which the optimization is likely to succeed. We reconstruct the object shape and track its poses independently within each segment, then merge all the segments before performing a global optimization. We show that our method is able to reconstruct the shape and color of both textured and challenging texture-less objects, outperforms classical methods that rely only on appearance features, and that its performance is close to recent methods that assume known camera poses.

==> figures/LINK_TO_FIGURES_PPT.txt <==
old link (dont use this): https://1drv.ms/p/s!AsG9HA3ULXQRg41ZHdatMOIUxqgrfg?e=Sq2syK

new link: https://fb-my.sharepoint.com/:p:/g/personal/hampali_meta_com/ESZxmTnT8jdFrAdyz7PF1YoB6YS9dlLdl0_xVZdwEMiQkw?e=yanu8M

==> figures/ablation/flow/no_of/seg_00476_00574.tar_pose_error.txt <==
absolute_translational_error.rmse 0.127400 m
absolute_translational_error.mean 0.112375 m
absolute_translational_error.median 0.091986 m
absolute_translational_error.std 0.060024 m
absolute_translational_error.min 0.037663 m
absolute_translational_error.max 0.375609 m

==> figures/ablation/flow/of/seg_00476_00574.tar_pose_error.txt <==
absolute_translational_error.rmse 0.022074 m
absolute_translational_error.mean 0.018446 m
absolute_translational_error.median 0.016670 m
absolute_translational_error.std 0.012125 m
absolute_translational_error.min 0.001125 m
absolute_translational_error.max 0.061989 m

==> figures/ablation/posenet/seg_00476_00574.tar_pose_error.txt <==
absolute_translational_error.rmse 0.252094 m
absolute_translational_error.mean 0.225640 m
absolute_translational_error.median 0.209226 m
absolute_translational_error.std 0.112419 m
absolute_translational_error.min 0.044094 m
absolute_translational_error.max 0.649335 m

==> reviews.txt <==
Official Review of Paper702 by Reviewer Cx93  
CVPR 2023 Conference Paper702 Reviewer Cx93
11 Jan 2023CVPR 2023 Conference Paper702 Official ReviewReaders: Program Chairs, Paper702 Senior Area Chairs, Paper702 Area Chairs, Paper702 Authors, Paper702 Reviewer Cx93

Paper Summary:
This paper proposes a method for in-hand 3D scanning of an unknown object from a sequence of color images.

The neural representation used, does not assume that camera poses are known and relies on the simultaneous optimisation both of the object model and camera trajectory via a NeRF framework (based on UNISURF[20]).

To prevent optimisation failures, the image sequence is split into segments and the optimisation is first performed for each segment individually. Later the segments are merged by utilising overlapping frames, followed by a global optimisation over all aligned segments.

Promising results are shown on HO-3D and RGBD-Obj datasets.

Paper Strengths:
The paper is very clear and very well structured and written.

A very important task of in-hand 3D object scanning from the RGB sequence is tackled.

Paper Weaknesses:
The approach is a relatively straight forward of a combination of multiple models (nerfs, optical flow).
It would be good to see the comparison of the accuracy of shape recovered (by your method) of the same objects but in a well controlled environment (e.g turn table). It can be a qualitative comparison.
The list of competing approaches evaluated is quite limited.
It would be good to see the evolution of shape/pose recovered as steps of optimisation are performed.
Overall Recommendation: 3: borderline
Justification For Recommendation And Suggestions For Rebuttal:
This feels like a engineering paper, ie lack of theoretical novelty, most of the steps are straight forward. On the other hand the problem tackled is challenging and important.

Confidence Level: 4: The reviewer is confident but not absolutely certain that the evaluation is correct.
Additional Comments For Authors:
How sensitive is your method to camera pose initialisation?


Official Review of Paper702 by Reviewer 3aeg  
CVPR 2023 Conference Paper702 Reviewer 3aeg
06 Jan 2023CVPR 2023 Conference Paper702 Official ReviewReaders: Program Chairs, Paper702 Senior Area Chairs, Paper702 Area Chairs, Paper702 Authors, Paper702 Reviewer 3aeg
Paper Summary:
3D scanning of hand-held objects in front of a static camera is the subject of the submitted paper. While this problem is easy to define, it is difficult to solve: objects can be textureless, occluded by hands, they are not assumed to be seen or known before, and the scene itself contains at least two rigid bodies moving independently – the static background and the moving object in front of it. The method relies on implicit function-based modeling of objects with neural networks. It estimates both the camera pose and the object shape and texture simultaneously. Effectively, the method is a structure-from-motion approach tailored to a particular type of input sequences. It is tested on several datasets, remarkably achieving the best average metrics both for shape reconstruction and trajectory estimation, compared to a set of strong baselines including recent neural networks-based methods such as UNISURF as well as a well-known structure-from-motion system COLMAP.

Paper Strengths:
While implicit functions modeled with neural networks have earned fame among researchers, it is very well known that fitting them to real, uncurated datasets is not easy. As experiments in the paper show, recent methods struggle given a real video sequence e.g. Fig. 6. The main contribution of the paper, in my opinion, is in putting the recently developed tools and methods to work for a real difficult problem of in-hand object reconstruction. The quantitative and qualitative experiments reported in the paper prove that the contribution is solid. The method works with low-textured objects surprisingly well, as Fig. 8 and 9 show. Moreover, the method is able not only to recover the appearance and geometry of the objects, but also to estimate poses, outperforming a classical general-purpose structure-from-motion system COLMAP.

In particular, the paper describes in details the ‘divide and conquer’ algorithm for processing video sequences. The method divides them into fragments and processes each incrementally, with a carefully selected set of loss functions. In addition to standard color and mask reconstruction (rendering) losses, the paper proposes optical flow, shape regularization and synthetic depth losses to increase robustness of the method.

While a recent BARF method shows a way to improve camera pose estimates using implicit functions and neural networks, it does not estimate the poses from scratch and has limited convergence guarantees. The current paper goes beyond that and explains how a camera pose can be tracked using an implicit model, essentially designing an optimization scheme that works in practice for sequential data. While a recent UNISURF method shows a way to fit implicit function-based models to RGB images of solid objects, producing accurate surface estimates, it relies on perfect camera poses available from elsewhere, solving only a part of a problem. The submission builds on top of these recent works. It is an example of a computer vision method that solves a real problem with appropriate tools and methods.

Paper Weaknesses:
he paper has no major weaknesses. There are several uncertain things that can be clarified further for the sake of paper readability and experiment description clarity.

In 3.4.1, the paper says ‘each segment starts at a frame where the area of the object mask reaches a local maximum and ends at a frame where it reaches a local minimum’. What happens to the pieces of the video sequence from a local minimum to a local maximum? Apparently they are not thrown away.
The shape regularization loss (9) is minimized when |x_k| = 0 when o(x_k) > 0. What is said in the paper (L472-473) is unclear to me.
In 3.4.3, the purpose of dividing the translation by the average translation norm is not clear. Is the average translation norm computed over the segment? There can be a more accurate way of estimating scale of the reconstruction, e.g. with the help of the ICP, or using the Procrustes alignment for the frames included into both overlapping segments.
The normal is needed to compute the color as given in (1). How is it obtained? (as in UNISURF?)
L799: UNISURF-GT does not estimate pose trajectories, as far as I understand, so the phrase in the paper confuses the reader a bit
SeqFormer needs image(s) of the object without hands, in order to track it over the video. Do you assume that such images are available? It would be nice to explicitly clarify that in the paragraph describing the assumed inputs to the system.
While the system proposed in the paper solves a structure-from-motion problem, there can be a natural question about the camera intrinsics. How can they be estimated, or are they assumed given? To be able to project points, we definitely need intrinsics. They are not always known very well in reality, unfortunately. Would be interesting to know what the authors think about this issue.
COLMAP works well for static scenes. In the paper experiments, it is applied to a dynamic sequence, with at least 2 rigid bodies (not counting hands) that move independently. Are the static regions masked out? Next, UNISURF uses COLMAP in two modes (with trimming and without). With trimming COLMAP shows better numbers. What about the experiments in the paper? Would be nice to see the results both with and without trimming.
Would be nice to see quantitative ablations on some sequences. I mean ablations that will underline the importance of all the proposed losses. I see that it is demonstrated qualitatively in figures, but I think quantitative ablations would be helpful for people trying to use the method.
Overall Recommendation: 4: weak accept
Justification For Recommendation And Suggestions For Rebuttal:
The paper is a clear contribution to the computer vision field. It solves a classical structure-from-motion problem for a complicated setting of hand-held objects that are sometimes low-textured. The method is shown to be comparable to or better than the state-of-the-art. It would be interesting for computer vision researchers and practitioners.

I suggest addressing the questions raised in the weaknesses section.

Confidence Level: 4: The reviewer is confident but not absolutely certain that the evaluation is correct.



Official Review of Paper702 by Reviewer ZXZB  
CVPR 2023 Conference Paper702 Reviewer ZXZB
06 Jan 2023 (modified: 06 Jan 2023)CVPR 2023 Conference Paper702 Official ReviewReaders: Program Chairs, Paper702 Senior Area Chairs, Paper702 Area Chairs, Paper702 Authors, Paper702 Reviewer ZXZB
Paper Summary:
The paper focuses on in-hand object scannings with RGB inputs. The authors propose a neural representation for reconstructing both the geometry and the appearance of the object, and a segment-based reconstruction pipeline, which is novel. The authors propose novel losses for per-segment optimizations and a global optimization pipeline. The whole pipeline is proven to be effective on the Ho-3D dataset, RGBD-Obj dataset and a self-captured dataset, in comparison with RGB and RGB-D based baselines.

Paper Strengths:
S1. The paper is overall easy to follow and well organized.

S2. The idea to reconstruct the objects by segments seems new and shows potential.

S3. The proposed losses for training the neural representations for in-hand object scanning are novel and are proven to be effective.

S4. The results are backed up by extensive experiments in HO-3D and RGB-Obj and self-captured datasets.

Paper Weaknesses:
W1. The overall usage for real scenes seem to be largely limited due to the fact that the segment number needs to be manually defined. It would be interesting to determine which local maxima and minima are useful.

W2. Hand poses are not at all considered in the pipeline. However, literature suggests (e.g. [Tzionas, Gall. 3D Object Reconstruction from Hand-Object Interactions. ICCV 2015] [29]) that the hand pose can help the tracking process, and is useful to solve the tracking failure cases. Is there a specific reason for excluding such useful information?

W3. All selected baseline methods are arguably not state of the art and also did NOT leverage hand pose information. The paper [Huang et al. Reconstructing Hand-Held Objects from Monocular Video. SIGGRAPH Asia 2022] is more recent work and also learns neural representations from monocular video, similar to this work. In my opinion this paper would be more suitable as a baseline.

W4. The Training time for each object is not mentioned in this paper. Since this is a crucial factor for NeRF-related pipelines, it would be interesting to mention it (which is also done in concurrent work).

W5. In Sec. 4 implementation details, the benefit of using the CNN for pose estimation is unclear to me. Why not directly setting the poses as parameters that can be optimized in the training process? Is there a specific reason for it? Why does it typically fail (L593) otherwise?

W6. How does the method perform in more challenging environments where e.g. photometrically-challenging parts such as the metallic parts in the clamp occur?

Overall Recommendation: 2: weak reject
Justification For Recommendation And Suggestions For Rebuttal:
The pipeline of in-hand object reconstruction from RGB inputs is novel and interesting to share with the community. However, I have doubts about the selection process of the segments (W1) for practical use and the potential hand pose information unused in the paper (W2). A comparison with more recent SOTA (including the ones that involve hand poses) would help to understand the impact of the paper better (W3). I am willing to increase my rating if clear justifications of the above points (in particular W1, W2, W3) are provided.

Confidence Level: 3: The reviewer is fairly confident that the evaluation is correct.



==> todo.txt <==
optical flow ablation
single frame tracking ablation
Results on Meta dataset
PSNR evaluation
cmu paper
related works
